Development of a software complex for the diagnosis of dentoalveolar anomalies using neural networks

This article describes the goals and objectives of developing a software complex for planning the treatment of dentoalveolar anomalies, the architecture of the software complex as interacting components for treatment planning, as well as the principle of using algorithms using convolutional neural networks within the software complex for a component that solves the problem of decoding a teleradiographic image.

==> smalltext.txt <==
Телерентгенография проекции головы информативный метод для первичного исследования, который используется в процессе планирования ортодонтического лечения пациентов. Данный метод позволяет выявить аномалии окклюзии, оценить размеры верхней и нижней челюстей, измерить длину ветви нижней челюсти, вычислить угол наклона резцов обеих челюстей [1-3]. Данный подход к анализу телерентгенографических изображений носит название цефалометрический анализ ТРГ.

Обнаружение анатомических ориентиров на рентгеновских изображениях профиля головы в боковой проекции является трудозатратным способом диагностики. В процессе проведения цефалометрического анализа специалистом, сложность в расшифровке снимка возникает из-за индивидуальных особенностей строения лицевого скелета и наложения друг на друга анатомических структур [4].

Для упрощения процесса расшифровки двухмерных снимков черепа в боковой проекции, в данной работе предлагается автоматизировать поиск анатомических ориентиров, необходимых для дальнейшего расчета численных параметров - расстояний и углов наклона между ориентирами, что позволит в дальнейшем предоставить клинические и практические рекомендации врачу по планированию ортодонтического лечения [4].

==> text.txt <==
Introduction

Социальное значение диагностики и лечения зубочелюстных аномалий обусловлено их высокой распространенностью, тенденцией к увеличению количества пациентов с данной патологией, нарушениями со стороны других органов и систем организма, связанных с данными патологиями [1]. Основным методом исследования в ортодонтии для диагностики аномалий и планирования лечения является цефалометрический анализ телерентгенографических снимков в боковой проекции [2]. Данный анализ – трудоемкий и времязатратный метод исследования, требующий должного опыта и квалификации врача [3].

Применение нейронные сетей влияет на состояние медицины - они помогают врачам быстро и точно интерпретировать изображения, а также уменьшают количество врачебных ошибок [4].
Нейронные сети получили значительную популярность в применении в прикладных задачах медицины как вспомогательный инструмент [5].

На сегодняшний день становится возможным оптимизировать процесс с помощью программных технологий и алгоритмов, использующих подходы из области искусственного интеллекта.
Создание прикладного программного обеспечения, которое бы сокращало дистанцию в применении сложных математических алгоритмов, лежащих в основе нейронных сетей, и конечным пользователем - медицинским работником, - актуальная задача, послужившая целью разработки программного обеспечения, описываемого в данной статье.

Neural networks in medicine

Применение нейронных сетей в медицине и медицинской диагностике началось достаточно давно, однако, с появлением новых математических подходов и ростом мощностей персональных компьютеров медицинских работников, стало возможным применение более сложных методов и алгоритмов [6]. Так, благодаря математической концепции, называемой сверточные нейронные сети, стали доступны новые решения для - классификации изображений в медицине, сегментации биомедицинских изображений и далее [7, 8]. Таким образом, именно концепция применения сверточных нейронных сетей в медицине послужила стимулом к созданию прикладного программного обеспечения, реализующего данную концепцию и сочетающего в себе возможности интеллектуального алгоритма анализа изображения и простоту прикладного программного обеспечения для взаимодействия с конечным пользователем.

Subject area of software

Предметной областью для разработки прикладного программного обеспечения стали исследования и диагностика пациентов при ортодонтическом лечении [9]. There are many classifications of anomalies studied in orthodontics: jaw size anomalies, anomalies in the position of the jaws in the skull, anomalies in the ratio of dental arches, anomalies in the shape and size of dental arches, anomalies of individual teeth [10, 11]. Подход, называемый цефалометрический анализ ТРГ, на стадии планирования лечения позволяет получить математические значения для дальнейшего анализа и постановки диагноза, такие как длина челюстей и углы наклона. Применение прикладного программного обеспечения, основанного на концепции применения сверточных нейронных сетей, должно значительно ускорить процесс цефалометрического анализа ТРГ, так как сам процесс зачастую выполняется вручную или в графическом редакторе без возможности автоматизированно получить расшифровку [12]. Методология применения сверточных нейронных была исследована ранее, поэтому на шаге разработки программного обеспечения мы предаем значение параметрам разрабатываемого ПО на основе модели нейронной сети [13].
Примерный вид результата расшифровки изображения представлен на рисунке 1.

{рисунок 1}

Development of a software complex

\subsection{Technologies used}

We selected technologies for the development of a software complex:
1. As the main programming language – Python 3 [14];
2. Loading and preprocessing of images is carried out using the computer vision plug-in library named OpenCV [15];
3. TensorFlow software library as one of the libraries providing implementation of computer vision algorithms and convolutional neural networks [16];
4. Saving the result of localization of anatomical landmarks is implemented using the following libraries: OpenCV to save the result of localization as an image; pandas [17], which provides structures for storing and unloading data; Matplotlib used for data visualization [18].

Схема связи компонентов от этапа появления изображения до вывода результатов представлен на рисунке

\subsection{Interaction of software components and the process of decoding by a neural network}

The interaction of the components of the software package for decoding the teleradiographic image is reduced to the following process:

\begin{enumerate}
* The image is loaded from any possible JPEG / PNG / TIFF format using OpenCV
* The primary image normalization is performed as {\rm{MSE}} = (\frac{1}{n})\sum_{i=1}^{n}({Y_i} - \widehat {{Y_i}})^{2}
* Далее происходит применение обученной сверточной нейронной сети средствами TensorFlow, полученные результаты расшифровки извлекаются в виде матричных представлений
* Полученный результат расшифровки снимка обрабатывается библиотеками: OpenCV для получения графической интерпретации результата; pandas для получения отчета о расшифровке в понятном конечному пользователю виде; matplotlib для построения метрик результатов расшифровки.
\end{enumerate}

Предварительная визуализация результата применения обученной сверточной нейронной сети средствами TensorFlow представлено на рисунке.
Такой результат, только более точный по результатам предварительного обучения модели до лучших параметров, используется для дальнейшего анализа.

\subsection{Development of a graphical interface for the end user}

Взаимодействие конечного пользователя с программным комплексом не должно являться сложным и не должно создавать препятствий перед применением алгоритмов нейронных сетей. Концепция интуитивно понятного интерфейса является ведущей при проектировании программного комплекса. На первом этапе разработки для тестирования программного комплекса на пилотной группе врачей-специалистов с целью выявления проблем и оценки качества работы программного комплекса, нами создан простейший интерфейс, обеспечивающий загрузку изображения, автоматическую разметку с помощью сверточных нейронных сетей и формирование отчета.

На данный момент, тестовый интерфейс с возможностью ручной корректировки автоматической разметки с помощью передвижения положения размеченных ориентиров представлен на рисунке.
Стоит оговориться, что представленный интерфейс не является финальной версией и служит для сбора отзывов и предложений от конечных пользователей тестовой группы, а именно - группы практикующих врачей-ортодонтов, которые согласились протестировать разработанный программный комплекс.

\section{Results} \label{Results}
\subsection{Оценка применимости программного комплекса на индивидуальных ПК}

Для проведения тестирования на индивидуальных ПК конечных пользователей, а также дальнейшего вывода в эксплуатацию программного комплекса, мы даем оценку характеристик, полученных в ходе разработки программного обеспечения. Так, минимальными требованиями, которые мы предъявляем к программному комплексу, являются:

Данные требования были сформулированы на основе эмпирической оценки производительности работы библиотек, используемых в данном программном комплексе, а также исходя из занимаемого ими места на жестком диске с учетом хранения весов предобученной модели сверточной нейронной сети, занимающего около $110 MB$.

При расшифровке одного и только одного изображения, мы не требуем от конечного пользователя наличия GPU на его устройстве, так как анализ одного изображения при приведенных выше требованиях может быть достаточно эффективно выполнен на CPU. Оценка эффективности по времени составляет от 1 секунды (Intel Core i5-8265U) до 3 секунд (Intel Celeron N3450). Дальнейшее тестирование на фокус-группе позволит нам предоставить наиболее точную оценку производительности при совершенствовании программного комплекса.

\subsection{Potential integration with other software}

Мы рассматриваем потенциальную возможность интеграции программного комплекса с уже существующими системами, используемыми в медицинской отрасли. В частности, унификация формата отчета, предоставляемого разработанным нами программным комплексом, позволяет использовать данные для импорта в другое программное обеспечение с целью дальнейших исследований или построения отчетов по корпоративной форме. Например, использование библиотеки pandas на стадии генерации отчета позволяет создать отчеты в формате CSV, являющимся крайне распространенным для хранения и анализа табличных данных [20, 21].

Summary

В результате разработки программного комплекса, основанного на применении алгоритмов, использующих сверточные нейронные сети, описаны архитектурные решения и получены оценки параметров цикла разработки и эксплуатации, такие как: время обучения сверточной нейронной сети для формирования файла параметров (весов); средняя скорость выполнения программы при применении алгоритма с использованием сверточной нейронной сети для анализируемого изображения; размер файла параметров (весов), используемого в программном комплексе, позволяющий сделать вывод о перспективности разработки программного комплекса для встраиваемых систем. Полученные результаты показательны при интеграции программного комплекса в промышленную среду. Актуальность, научная новизна и практическая значимость работы поддержана учебными, научно-исследовательскими, диагностическими и медицинскими учреждениями государственной и частной форм собственности, которые предоставили письма поддержки и материально-техническую базу, материалы и специалистов для разработки, внедрения и апробации результатов исследования.

As a result of the development of a software package based on the use of algorithms using convolutional neural networks, architectural solutions are described and estimates of the parameters of the development and operation cycle are obtained, such as: the training time of a convolutional neural network to form a file of parameters (weights); average speed of program execution when applying the algorithm using a convolutional neural network for the analyzed image; the size of the file of parameters (weights) used in the software package, which makes it possible to conclude that the development of a software package for embedded systems is promising. The results obtained are indicative when integrating the software package into an industrial environment. The relevance, scientific novelty and practical significance of the work was supported by educational, research, diagnostic and medical institutions of state and private forms of ownership, which provided letters of support and material and technical base, materials and specialists for the development, implementation and testing of research results.


1. Eslamipour, F. Prevalence of malocclusion in permanent dentition of Iranian population: a review article / F. Eslamipour, Z. Afshari, A. Najimi // Iranian journal of public health. – 2018. – Vol.
47(2). – P. 178.
2. Automatic landmark identification in lateral cephalometric images using optimized template matching / S. Vasamsetti [et al.] // Journal of Medical Imaging and Health Informatics. – 2015. – Vol.
5(3). – P. 458-470.
3. Levy-Mandel, A. D. Knowledge-based landmarking of cephalograms / A. D. Levy-Mandel, A. N. Venetsanopoulos, J. K. Tsotsos // Computers and Biomedical Research. – 1986. – Vol. 19(3). – P.
282-309. 10.1007/978-3-642-52247-5_75
4. Amisha P. M., Pathania M., Rathaur V. K. Overview of artificial intelligence in medicine // Journal of family medicine and primary care. – 2019. – Т. 8. – №. 7. – С. 2328. 10.4103/jfmpc.jfmpc_440_19
5 A. Lucas, M. Iliadis, R. Molina, and A. K. Katsaggelos, “Using Deep Neural Networks for Inverse Problems in Imaging: Beyond Analytical Methods,” IEEE Signal Processing Magazine, vol. 35, no. 1, pp. 20–36, 2018.
6. Sheikhtaheri A., Sadoughi F., Dehaghi Z. H. Developing and using expert systems and neural networks in medicine: a review on benefits and challenges //Journal of medical systems. – 2014. – Т. 38. – №. 9. – С. 1-6.
7. Li Q. et al. Medical image classification with convolutional neural network //2014 13th international conference on control automation robotics & vision (ICARCV). – IEEE, 2014. – С. 844-848.
8. Alom M. Z. et al. Recurrent Residual Convolutional Neural Network based on U-Net (R2U-Net) for Medical Image Segmentation.
9. Downs W. B. The role of cephalometrics in orthodontic case analysis and diagnosis //American Journal of Orthodontics. – 1952. – Т. 38. – №. 3. – С. 162-182. 10.1016/0002-9416(52)90106-1
10. Altug-Atac A. T., Erdem D. Prevalence and distribution of dental anomalies in orthodontic patients //American Journal of Orthodontics and Dentofacial Orthopedics. – 2007. – Т. 131. – №. 4. – С. 510-514.

11. Kukletova M. et al. Relationship between gingivitis severity, caries experience and orthodontic anomalies in 13-15 year-old adolescents in Brno, Czech Republic //Community dental health. – 2012. – Т. 29. – №. 2. – С. 179.
12. Power G. et al. Dolphin Imaging Software: an analysis of the accuracy of cephalometric digitization and orthognathic prediction //International journal of oral and maxillofacial surgery. – 2005. – Т. 34. – №. 6. – С. 619-626.
13. Dobratulin K. et al. The efficiency of deep learning algorithms for detecting anatomical reference points on radiological images of the head profile //2020 International Conference on Information Technology and Nanotechnology (ITNT). – IEEE, 2020. – С. 1-6.
14. Python programming language / G. Van Rossum [et al.] // USENIX annual technical conference. – 2007. – Vol. 41. – 36 p.
15. Библиотека обработки изображений OpenCV [Электронный ресурс]. – Режим доступа: http://opencv.org (25.01.2021).
16. TensorFlow: A System for Large-Scale Machine Learning / M. Abadi [et al.] // 12th {USENIX} Symposium on Operating Systems Design and Implementation ({OSDI} 16). – 2016. – P. 265-283.

17. pandas - Python Data Analysis Library [Электронный ресурс]. – Режим доступа: https://pandas.pydata.org/ (дата обращения: 25.01.2021).
18. Matplotlib: Python plotting [Электронный ресурс]. – Режим доступа: https://matplotlib.org/ (дата обращения: 25.01.2021).

19. Ferguson M. et al. A standardized representation of convolutional neural networks for reliable deployment of machine learning models in the manufacturing industry //International Design Engineering Technical Conferences and Computers and Information in Engineering Conference. – American Society of Mechanical Engineers, 2019. – Т. 59179. – С. V001T02A005.
20. Shafranovich Y. Common format and MIME type for comma-separated values (CSV) files. – 2005.

